Causal Decompositions of 1D Quantum Cellular Automata

Understanding quantum theory's causal structure stands out as a major matter, since it radically departs from classical notions of causality. We present advances in the research program of causal decompositions, which investigates the existence of an equivalence between the causal and the compositional structures of unitary channels. Our results concern one-dimensional Quantum Cellular Automata (1D QCAs), i.e. unitary channels over a line of $N$ quantum systems (with or without periodic boundary conditions) that feature a causality radius $r$: a given input cannot causally influence outputs at a distance more than $r$. We prove that, for $N \geq 4r + 1$, 1D QCAs all admit causal decompositions: a unitary channel is a 1D QCA if and only if it can be decomposed into a unitary routed circuit of nearest-neighbour interactions, in which its causal structure is compositionally obvious. This provides the first constructive form of 1D QCAs with causality radius one or more, fully elucidating their structure. In addition, we show that this decomposition can be taken to be translation-invariant for the case of translation-invariant QCAs. Our proof of these results makes use of innovative algebraic techniques, leveraging a new framework for capturing partitions into non-factor sub-C* algebras.

==> figures/styles.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{small box}=[shape=rectangle, fill=white, draw=black, minimum height=5mm, yshift=-0mm, minimum width=5mm, font={\small}]
\tikzstyle{medium box}=[shape=rectangle, fill=white, draw=black, minimum height=5mm, yshift=-0mm, minimum width=8mm, font={\small}]
\tikzstyle{semilarge box}=[shape=rectangle, fill=white, draw=black, minimum height=5mm, yshift=-0mm, minimum width=12.5mm, font={\small}]
\tikzstyle{large box}=[shape=rectangle, fill=white, draw=black, minimum height=5mm, yshift=-0mm, minimum width=15mm, font={\small}]
\tikzstyle{very large box}=[shape=rectangle, fill=white, draw=black, minimum height=5mm, yshift=-0mm, minimum width=25mm, font={\small}]

\tikzstyle{label}=[font=\normalsize, scale =0.7]
\tikzstyle{left label}=[label, anchor=east, xshift=-5mm]
\tikzstyle{right label}=[label, anchor=west, xshift=0mm]
\tikzstyle{bottom label}=[label, anchor=north, yshift=0mm]
\tikzstyle{top label}=[label, anchor=south, yshift=0mm]

\tikzstyle{top left label}=[label, anchor=south east, xshift=5mm]
\tikzstyle{top right label}=[label, anchor=south west, xshift=-3mm]
\tikzstyle{bottom left label}=[label, anchor=north east, xshift=3.5mm]
\tikzstyle{bottom right label}=[label, anchor=north west, xshift=-4mm]

% Edge styles
\tikzstyle{bolded}=[-, line width=1.6 pt]

